Adversarial Robustness: Softmax versus Openmax

Deep neural networks (DNNs) provide state-of-the-art results on various tasks and are widely used in real world applications. However, it was discovered that machine learning models, including the best performing DNNs, suffer from a fundamental problem: they can unexpectedly and confidently misclassify examples formed by slightly perturbing otherwise correctly recognized inputs. Various approaches have been developed for efficiently generating these so-called adversarial examples, but those mostly rely on ascending the gradient of loss. In this paper, we introduce the novel logits optimized targeting system (LOTS) to directly manipulate deep features captured at the penultimate layer. Using LOTS, we analyze and compare the adversarial robustness of DNNs using the traditional Softmax layer with Openmax, which was designed to provide open set recognition by defining classes derived from deep representations, and is claimed to be more robust to adversarial perturbations. We demonstrate that Openmax provides less vulnerable systems than Softmax to traditional attacks, however, we show that it can be equally susceptible to more sophisticated adversarial generation techniques that directly work on deep representations.

==> openmax_MAV/_scores.txt <==
Bee:
  Probability with softmax: 0.1225, class: 1 (n01443537 - goldfish; Carassius auratus)
  Probability with openmax: 0.0999, class: 1 (n01443537 - goldfish; Carassius auratus), unknown: 0.0118

Guitar:
  Probability with softmax: 0.0800, class: 898 (n04557648 - water bottle)
  Probability with openmax: 0.0621, class: 1 (n01443537 - goldfish; Carassius auratus), unknown: 0.0026

Hummingbird:
  Probability with softmax: 0.3012, class: 1 (n01443537 - goldfish; Carassius auratus)
  Probability with openmax: 0.1586, class: 1 (n01443537 - goldfish; Carassius auratus), unknown: 0.0003

Marmot:
  Probability with softmax: 0.4057, class: 1 (n01443537 - goldfish; Carassius auratus)
  Probability with openmax: 0.3302, class: 1 (n01443537 - goldfish; Carassius auratus), unknown: 0.3019

Spider web:
  Probability with softmax: 0.3799, class: 1 (n01443537 - goldfish; Carassius auratus)
  Probability with openmax: 0.2444, class: 1 (n01443537 - goldfish; Carassius auratus), unknown: 0.1686

Stingray:
  Probability with softmax: 0.2838, class: 1 (n01443537 - goldfish; Carassius auratus)
  Probability with openmax: 0.2890, class: 1 (n01443537 - goldfish; Carassius auratus), unknown: 0.0000

Submarine:
  Probability with softmax: 0.1197, class: 1 (n01443537 - goldfish; Carassius auratus)
  Probability with openmax: 0.1179, class: 1 (n01443537 - goldfish; Carassius auratus), unknown: 0.0001

Wine bottle:
  Probability with softmax: 0.2148, class: 1 (n01443537 - goldfish; Carassius auratus)
  Probability with openmax: 0.2152, class: 1 (n01443537 - goldfish; Carassius auratus), unknown: 0.0001

Regular 1:
  Probability with softmax: 0.3543, class: 1 (n01443537 - goldfish; Carassius auratus)
  Probability with openmax: 0.3671, class: 1 (n01443537 - goldfish; Carassius auratus), unknown: 0.0005

Regular 2:
  Probability with softmax: 0.1627, class: 719 (n03935335 - piggy bank; penny bank)
  Probability with openmax: 0.0768, class: 1 (n01443537 - goldfish; Carassius auratus), unknown: 0.0017

Irregular 1:
  Probability with softmax: 0.2093, class: 1 (n01443537 - goldfish; Carassius auratus)
  Probability with openmax: 0.1564, class: 1 (n01443537 - goldfish; Carassius auratus), unknown: 0.0001

Irregular 2:
  Probability with softmax: 0.1837, class: 1 (n01443537 - goldfish; Carassius auratus)
  Probability with openmax: 0.1725, class: 1 (n01443537 - goldfish; Carassius auratus), unknown: 0.0002


==> org_images/_softmax_openmax.txt <==
Stingray - n01498041/ILSVRC2012_val_00037798.png
  Probability with softmax: 0.9279, best: 0.9279 (Yes)
  Probability with openmax: 0.9216, best: 0.9216 (Yes), unknown: 0.0139

Marmot - n02361337/ILSVRC2012_val_00023196.png
  Probability with softmax: 0.3897, best: 0.3897 (Yes)
  Probability with openmax: 0.3928, best: 0.3928 (Yes), unknown: 0.0000

Hummingbird - n01833805/ILSVRC2012_val_00021281.png
  Probability with softmax: 0.9517, best: 0.9517 (Yes)
  Probability with openmax: 0.8762, best: 0.8762 (Yes), unknown: 0.1210

Bee - n02206856/ILSVRC2012_val_00030537.png
  Probability with softmax: 0.3520, best: 0.3520 (Yes)
  Probability with openmax: 0.1552, best: 0.1552 (Yes), unknown: 0.1300

Spider web - n04275548/ILSVRC2012_val_00002128.png
  Probability with softmax: 0.5275, best: 0.5275 (Yes)
  Probability with openmax: 0.3745, best: 0.3745 (Yes), unknown: 0.1243

Wine bottle - n04591713/ILSVRC2012_val_00019274.png
  Probability with softmax: 0.6973, best: 0.6973 (Yes)
  Probability with openmax: 0.7871, best: 0.7871 (Yes), unknown: 0.0000

Submarine - n04347754/ILSVRC2012_val_00000623.png
  Probability with softmax: 0.9987, best: 0.9987 (Yes)
  Probability with openmax: 0.9991, best: 0.9991 (Yes), unknown: 0.0000

Guitar - n03272010/ILSVRC2012_val_00002992.png
  Probability with softmax: 0.8233, best: 0.8233 (Yes)
  Probability with openmax: 0.8365, best: 0.8365 (Yes), unknown: 0.0013

Regular1 - run_0_map_5000_4_0.986109257 resized to 224x224x3 
  Probability with softmax: 0.2576, class: 973 (n09256479 - coral reef)
  Probability with openmax: 0.0000, class: 611 (n03598930 - jigsaw puzzle), unknown: 1.0000

Regular2 - run_0_map_5000_429_1 resized to 224x224x3
  Probability with softmax: 0.3363, class: 506 (n03065424 - coil; spiral; volute; whorl; helix)
  Probability with openmax: 0.0199, class: 506 (n03065424 - coil; spiral; volute; whorl; helix), unknown: 0.9467

Irregular1 - noise of uniform distribution
Probability with softmax: 0.1338, class: 885 (n04525038 - velvet)
Probability with openmax: 0.0719, class: 904 (n04589890 - window screen), unknown: 0.4684

Irregular2 - noise of uniform distribution
Probability with softmax: 0.2010, class: 904 (n04589890 - window screen)
Probability with openmax: 0.0376, class: 904 (n04589890 - window screen), unknown: 0.8457
 


==> regular1s/_scores.txt <==
SM/CLASS:
  Probability with softmax: 0.3105, class: 1 (n01443537 - goldfish; Carassius auratus)
  Probability with openmax: 0.0200, class: 4 (n01494475 - hammerhead; hammerhead shark), unknown: 0.9525

SM/MAV:
Probability with softmax: 0.4078, class: 1 (n01443537 - goldfish; Carassius auratus)
Probability with openmax: 0.4290, class: 1 (n01443537 - goldfish; Carassius auratus), unknown: 0.0005

OM/CLASS:
  Probability with softmax: 0.8817, class: 1 (n01443537 - goldfish; Carassius auratus)
  Probability with openmax: 0.2449, class: 1 (n01443537 - goldfish; Carassius auratus), unknown: 0.1521

OM/MAV:
  Probability with softmax: 0.3543, class: 1 (n01443537 - goldfish; Carassius auratus)
  Probability with openmax: 0.3671, class: 1 (n01443537 - goldfish; Carassius auratus), unknown: 0.0005


==> stingrays/_scores.txt <==
SM/CLASS:
  Probability with softmax: 0.2818, class: 1 (n01443537 - goldfish; Carassius auratus)
  Probability with openmax: 0.2102, class: 1 (n01443537 - goldfish; Carassius auratus), unknown: 0.0000

SM/MAV:
  Probability with softmax: 0.2694, class: 1 (n01443537 - goldfish; Carassius auratus)
  Probability with openmax: 0.2741, class: 1 (n01443537 - goldfish; Carassius auratus), unknown: 0.0000

OM/CLASS:
  Probability with softmax: 0.2994, class: 1 (n01443537 - goldfish; Carassius auratus)
  Probability with openmax: 0.2298, class: 1 (n01443537 - goldfish; Carassius auratus), unknown: 0.0001

OM/MAV:
  Probability with softmax: 0.2838, class: 1 (n01443537 - goldfish; Carassius auratus)
  Probability with openmax: 0.2890, class: 1 (n01443537 - goldfish; Carassius auratus), unknown: 0.0000

